Study of UV bright sources in globular cluster NGC 4590 using Ultraviolet Imaging Telescope (UVIT) observations

We have studied ultraviolet (UV) bright sources in the Galactic globular cluster (GGC) NGC 4590 using Ultraviolet Imaging Telescope (UVIT) on-board the \mbox{{\em AstroSat}} satellite. Using UV-optical color-magnitude diagrams (CMDs), we have identified and characterized the sources of different evolutionary stages i.e., blue horizontal branch stars (BHBs), extremely blue horizontal branch stars (EHBs), blue straggler stars (BSs), variable stars, etc. We estimated effective temperature (T$_{\mathrm{eff}}$), gravity ($\log$(g)), luminosity (L$_{bol}$), and hence the radius (R) of these hot stars by fitting spectral energy distribution (SED) with the help of stellar atmosphere models. Two new far-UV (FUV) bright cluster member stars situated near the core of the cluster have been detected; one of them is an EHB star and the other one is either in its post-blue hook evolutionary phase or in white dwarf phase. The evolutionary status of all the hot stars, identified in the cluster, has been investigated by using various evolutionary models. We find the massive and younger BSs are concentrated at the center of the cluster whereas the older and less massive BSs are distributed though out the cluster. The BSs normalized radial distribution seems to be bi-modal with a minimum located at r$_{\mathrm{min}}$ = 4.3 r$_c$. We calculated A$^+$ parameter of the cluster which is obtained using cumulative normalized radial distribution of horizontal branch stars (HBs) and BSs. We measured this value up to half-mass radius of the cluster to be $+ 0.13$, which indicates that NGC 4590 is one of the youngest clusters among dynamically intermediate age GGCs with a dynamical age of $0.423\pm0.096$ Gyr.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
